Neutrinoless double beta decay matrix elements in light nuclei

We present the first ab initio calculations of neutrinoless double beta decay matrix elements in $A=6$-$12$ nuclei using Variational Monte Carlo wave functions obtained from the Argonne $v_{18}$ two-nucleon potential and Illinois-7 three-nucleon interaction. We study both light Majorana neutrino exchange and potentials arising from a large class of multi-TeV mechanisms of lepton number violation. Our results provide benchmarks to be used in testing many-body methods that can be extended to the heavy nuclei of experimental interest. In light nuclei we have also studied the impact of two-body short range correlations and the use of different forms for the transition operators, such as those corresponding to different orders in chiral effective theory.

==> figures/6dens.dat <==
 0.05       2  -0.837E-05  .107E-04   0.193E-04  .265E-04  -0.138E-05  .146E-05   0.284E-04  .391E-04   0.261E-04  .340E-04  -0.729E-05  .766E-05  
 0.15      40   0.363E-03  .202E-03  -0.557E-03  .317E-03   0.237E-06  .258E-06  -0.814E-03  .464E-03  -0.108E-02  .607E-03   0.189E-05  .212E-05  
 0.25     178   0.556E-03  .156E-03  -0.519E-03  .147E-03   0.880E-07  .162E-06  -0.745E-03  .211E-03  -0.167E-02  .469E-03   0.810E-06  .232E-05  
 0.35     712   0.956E-03  .146E-03  -0.633E-03  .973E-04   0.204E-06  .171E-06  -0.893E-03  .137E-03  -0.286E-02  .439E-03   0.447E-05  .332E-05  
 0.45    2088   0.182E-02  .154E-03  -0.976E-03  .831E-04   0.559E-06  .219E-06  -0.136E-02  .116E-03  -0.546E-02  .463E-03   0.137E-04  .529E-05  
 0.55    5216   0.365E-02  .179E-03  -0.163E-02  .803E-04   0.102E-05  .212E-06  -0.223E-02  .110E-03  -0.109E-01  .537E-03   0.299E-04  .630E-05  
 0.65   10753   0.546E-02  .188E-03  -0.211E-02  .730E-04   0.201E-05  .240E-06  -0.285E-02  .986E-04  -0.163E-01  .565E-03   0.702E-04  .834E-05  
 0.75   18260   0.740E-02  .190E-03  -0.251E-02  .649E-04   0.295E-05  .248E-06  -0.334E-02  .864E-04  -0.221E-01  .571E-03   0.119E-03  .995E-05  
 0.85   27359   0.869E-02  .185E-03  -0.264E-02  .563E-04   0.396E-05  .248E-06  -0.346E-02  .740E-04  -0.259E-01  .554E-03   0.180E-03  .113E-04  
 0.95   36468   0.936E-02  .170E-03  -0.257E-02  .472E-04   0.437E-05  .245E-06  -0.333E-02  .611E-04  -0.278E-01  .511E-03   0.224E-03  .125E-04  
 1.05   44985   0.902E-02  .152E-03  -0.226E-02  .386E-04   0.466E-05  .245E-06  -0.290E-02  .494E-04  -0.267E-01  .456E-03   0.262E-03  .139E-04  
 1.15   52492   0.869E-02  .136E-03  -0.201E-02  .320E-04   0.557E-05  .236E-06  -0.254E-02  .404E-04  -0.257E-01  .409E-03   0.346E-03  .146E-04  
 1.25   58493   0.838E-02  .124E-03  -0.180E-02  .271E-04   0.535E-05  .221E-06  -0.224E-02  .339E-04  -0.247E-01  .372E-03   0.363E-03  .150E-04  
 1.35   63959   0.756E-02  .109E-03  -0.151E-02  .223E-04   0.556E-05  .211E-06  -0.187E-02  .275E-04  -0.221E-01  .327E-03   0.409E-03  .156E-04  
 1.45   67415   0.720E-02  .100E-03  -0.134E-02  .192E-04   0.570E-05  .199E-06  -0.164E-02  .235E-04  -0.210E-01  .299E-03   0.453E-03  .158E-04  
 1.55   70486   0.642E-02  .884E-04  -0.113E-02  .160E-04   0.520E-05  .181E-06  -0.136E-02  .194E-04  -0.186E-01  .265E-03   0.445E-03  .155E-04  
 1.65   72498   0.597E-02  .804E-04  -0.988E-03  .138E-04   0.495E-05  .164E-06  -0.118E-02  .166E-04  -0.172E-01  .241E-03   0.454E-03  .150E-04  
 1.75   73713   0.527E-02  .714E-04  -0.822E-03  .117E-04   0.462E-05  .153E-06  -0.977E-03  .139E-04  -0.150E-01  .214E-03   0.453E-03  .150E-04  
 1.85   74547   0.471E-02  .643E-04  -0.694E-03  .100E-04   0.458E-05  .141E-06  -0.817E-03  .118E-04  -0.133E-01  .192E-03   0.479E-03  .147E-04  
 1.95   75221   0.428E-02  .584E-04  -0.598E-03  .871E-05   0.408E-05  .130E-06  -0.698E-03  .102E-04  -0.120E-01  .174E-03   0.453E-03  .144E-04  
 2.05   74687   0.388E-02  .532E-04  -0.516E-03  .761E-05   0.388E-05  .118E-06  -0.597E-03  .881E-05  -0.108E-01  .159E-03   0.458E-03  .140E-04  
 2.15   73765   0.349E-02  .482E-04  -0.441E-03  .661E-05   0.363E-05  .107E-06  -0.506E-03  .760E-05  -0.957E-02  .144E-03   0.454E-03  .134E-04  
 2.25   72874   0.330E-02  .448E-04  -0.398E-03  .591E-05   0.309E-05  .956E-07  -0.454E-03  .674E-05  -0.899E-02  .133E-03   0.408E-03  .126E-04  
 2.35   71716   0.284E-02  .400E-04  -0.325E-03  .508E-05   0.290E-05  .885E-07  -0.368E-03  .576E-05  -0.761E-02  .119E-03   0.405E-03  .124E-04  
 2.45   70217   0.260E-02  .367E-04  -0.286E-03  .449E-05   0.249E-05  .799E-07  -0.322E-03  .506E-05  -0.693E-02  .109E-03   0.367E-03  .118E-04  
 2.55   68348   0.234E-02  .334E-04  -0.244E-03  .394E-05   0.229E-05  .723E-07  -0.273E-03  .441E-05  -0.612E-02  .988E-04   0.356E-03  .112E-04  
 2.65   67120   0.212E-02  .307E-04  -0.213E-03  .350E-05   0.216E-05  .663E-07  -0.237E-03  .390E-05  -0.551E-02  .907E-04   0.352E-03  .108E-04  
 2.75   65811   0.192E-02  .281E-04  -0.185E-03  .310E-05   0.184E-05  .604E-07  -0.204E-03  .343E-05  -0.493E-02  .828E-04   0.314E-03  .103E-04  
 2.85   64280   0.181E-02  .262E-04  -0.167E-03  .280E-05   0.167E-05  .550E-07  -0.184E-03  .308E-05  -0.461E-02  .772E-04   0.300E-03  .989E-05  
 2.95   62512   0.165E-02  .240E-04  -0.147E-03  .249E-05   0.151E-05  .498E-07  -0.161E-03  .272E-05  -0.417E-02  .705E-04   0.285E-03  .941E-05  
 3.05   61420   0.151E-02  .221E-04  -0.129E-03  .221E-05   0.132E-05  .465E-07  -0.140E-03  .241E-05  -0.376E-02  .646E-04   0.261E-03  .920E-05  
 3.15   59298   0.138E-02  .204E-04  -0.113E-03  .198E-05   0.124E-05  .416E-07  -0.123E-03  .215E-05  -0.340E-02  .595E-04   0.257E-03  .861E-05  
 3.25   57986   0.125E-02  .186E-04  -0.995E-04  .176E-05   0.112E-05  .382E-07  -0.107E-03  .190E-05  -0.307E-02  .542E-04   0.242E-03  .829E-05  
 3.35   56233   0.119E-02  .175E-04  -0.922E-04  .161E-05   0.907E-06  .351E-07  -0.991E-04  .173E-05  -0.292E-02  .508E-04   0.206E-03  .797E-05  
 3.45   55102   0.110E-02  .163E-04  -0.832E-04  .145E-05   0.785E-06  .318E-07  -0.891E-04  .156E-05  -0.270E-02  .472E-04   0.186E-03  .755E-05  
 3.55   53418   0.102E-02  .150E-04  -0.741E-04  .130E-05   0.809E-06  .295E-07  -0.791E-04  .138E-05  -0.247E-02  .432E-04   0.200E-03  .732E-05  
 3.65   51897   0.931E-03  .138E-04  -0.664E-04  .117E-05   0.655E-06  .267E-07  -0.705E-04  .124E-05  -0.226E-02  .398E-04   0.170E-03  .692E-05  
 3.75   50737   0.893E-03  .130E-04  -0.621E-04  .107E-05   0.638E-06  .247E-07  -0.658E-04  .113E-05  -0.217E-02  .373E-04   0.172E-03  .667E-05  
 3.85   49355   0.815E-03  .120E-04  -0.550E-04  .960E-06   0.570E-06  .227E-07  -0.581E-04  .101E-05  -0.197E-02  .343E-04   0.161E-03  .640E-05  
 3.95   48347   0.776E-03  .113E-04  -0.514E-04  .877E-06   0.544E-06  .209E-07  -0.541E-04  .924E-06  -0.188E-02  .321E-04   0.160E-03  .613E-05  
 4.05   46850   0.741E-03  .107E-04  -0.482E-04  .807E-06   0.470E-06  .192E-07  -0.506E-04  .848E-06  -0.180E-02  .302E-04   0.144E-03  .588E-05  
 4.15   45084   0.653E-03  .963E-05  -0.412E-04  .711E-06   0.419E-06  .174E-07  -0.431E-04  .744E-06  -0.157E-02  .272E-04   0.134E-03  .554E-05  
 4.25   44029   0.637E-03  .920E-05  -0.397E-04  .661E-06   0.375E-06  .159E-07  -0.414E-04  .691E-06  -0.155E-02  .258E-04   0.124E-03  .528E-05  
 4.35   42620   0.586E-03  .854E-05  -0.358E-04  .599E-06   0.366E-06  .147E-07  -0.373E-04  .624E-06  -0.142E-02  .238E-04   0.127E-03  .509E-05  
 4.45   41123   0.547E-03  .794E-05  -0.329E-04  .543E-06   0.319E-06  .135E-07  -0.342E-04  .564E-06  -0.134E-02  .221E-04   0.115E-03  .487E-05  
 4.55   40213   0.521E-03  .757E-05  -0.305E-04  .503E-06   0.325E-06  .125E-07  -0.316E-04  .522E-06  -0.126E-02  .209E-04   0.122E-03  .467E-05  
 4.65   38946   0.491E-03  .714E-05  -0.284E-04  .464E-06   0.297E-06  .116E-07  -0.293E-04  .480E-06  -0.120E-02  .196E-04   0.116E-03  .452E-05  
 4.75   37135   0.444E-03  .658E-05  -0.253E-04  .418E-06   0.266E-06  .104E-07  -0.262E-04  .432E-06  -0.109E-02  .180E-04   0.108E-03  .423E-05  
 4.85   36162   0.417E-03  .616E-05  -0.231E-04  .380E-06   0.266E-06  .963E-08  -0.238E-04  .392E-06  -0.102E-02  .167E-04   0.112E-03  .406E-05  
 4.95   34688   0.391E-03  .579E-05  -0.214E-04  .350E-06   0.225E-06  .890E-08  -0.221E-04  .360E-06  -0.960E-03  .157E-04   0.986E-04  .390E-05  
 5.05   33392   0.363E-03  .548E-05  -0.197E-04  .322E-06   0.211E-06  .809E-08  -0.203E-04  .331E-06  -0.901E-03  .147E-04   0.961E-04  .368E-05  
 5.15   32061   0.342E-03  .516E-05  -0.182E-04  .297E-06   0.205E-06  .755E-08  -0.186E-04  .305E-06  -0.844E-03  .138E-04   0.968E-04  .357E-05  
 5.25   30858   0.322E-03  .486E-05  -0.168E-04  .273E-06   0.185E-06  .702E-08  -0.172E-04  .279E-06  -0.795E-03  .129E-04   0.907E-04  .345E-05  
 5.35   29513   0.305E-03  .465E-05  -0.156E-04  .256E-06   0.181E-06  .645E-08  -0.160E-04  .262E-06  -0.753E-03  .123E-04   0.922E-04  .329E-05  
 5.45   28715   0.281E-03  .440E-05  -0.143E-04  .237E-06   0.162E-06  .594E-08  -0.146E-04  .242E-06  -0.698E-03  .116E-04   0.856E-04  .314E-05  
 5.55   26989   0.257E-03  .406E-05  -0.128E-04  .213E-06   0.153E-06  .540E-08  -0.131E-04  .218E-06  -0.638E-03  .106E-04   0.838E-04  .297E-05  
 5.65   25988   0.246E-03  .394E-05  -0.123E-04  .204E-06   0.129E-06  .497E-08  -0.125E-04  .208E-06  -0.621E-03  .103E-04   0.734E-04  .283E-05  
 5.75   24840   0.228E-03  .369E-05  -0.109E-04  .186E-06   0.132E-06  .471E-08  -0.111E-04  .189E-06  -0.562E-03  .956E-05   0.777E-04  .278E-05  
 5.85   23389   0.209E-03  .345E-05  -0.101E-04  .172E-06   0.109E-06  .419E-08  -0.103E-04  .175E-06  -0.528E-03  .899E-05   0.666E-04  .256E-05  
 5.95   22456   0.196E-03  .331E-05  -0.923E-05  .160E-06   0.110E-06  .398E-08  -0.938E-05  .163E-06  -0.490E-03  .852E-05   0.700E-04  .253E-05  
 6.05   21344   0.183E-03  .318E-05  -0.843E-05  .150E-06   0.105E-06  .376E-08  -0.855E-05  .152E-06  -0.455E-03  .809E-05   0.690E-04  .247E-05  
 6.15   20023   0.174E-03  .309E-05  -0.798E-05  .144E-06   0.905E-07  .338E-08  -0.809E-05  .146E-06  -0.437E-03  .791E-05   0.617E-04  .230E-05  
 6.25   18909   0.154E-03  .281E-05  -0.695E-05  .129E-06   0.787E-07  .305E-08  -0.705E-05  .131E-06  -0.387E-03  .719E-05   0.556E-04  .215E-05  
 6.35   18035   0.148E-03  .274E-05  -0.660E-05  .123E-06   0.793E-07  .285E-08  -0.669E-05  .125E-06  -0.373E-03  .696E-05   0.579E-04  .208E-05  
 6.45   17063   0.140E-03  .264E-05  -0.609E-05  .116E-06   0.703E-07  .271E-08  -0.616E-05  .118E-06  -0.349E-03  .668E-05   0.532E-04  .205E-05  
 6.55   15924   0.125E-03  .247E-05  -0.541E-05  .107E-06   0.624E-07  .242E-08  -0.547E-05  .108E-06  -0.315E-03  .622E-05   0.489E-04  .190E-05  
 6.65   15011   0.117E-03  .235E-05  -0.496E-05  .990E-07   0.592E-07  .230E-08  -0.501E-05  .100E-06  -0.293E-03  .585E-05   0.480E-04  .186E-05  
 6.75   14329   0.110E-03  .225E-05  -0.458E-05  .931E-07   0.569E-07  .218E-08  -0.463E-05  .941E-07  -0.275E-03  .558E-05   0.477E-04  .183E-05  
 6.85   13171   0.105E-03  .222E-05  -0.428E-05  .899E-07   0.520E-07  .206E-08  -0.432E-05  .907E-07  -0.260E-03  .546E-05   0.451E-04  .179E-05  
 6.95   12398   0.975E-04  .212E-05  -0.393E-05  .855E-07   0.469E-07  .186E-08  -0.396E-05  .862E-07  -0.242E-03  .527E-05   0.421E-04  .167E-05  
 7.05   11657   0.897E-04  .199E-05  -0.356E-05  .793E-07   0.413E-07  .173E-08  -0.358E-05  .799E-07  -0.222E-03  .495E-05   0.383E-04  .161E-05  
 7.15   10929   0.811E-04  .188E-05  -0.329E-05  .749E-07   0.334E-07  .145E-08  -0.331E-05  .755E-07  -0.208E-03  .475E-05   0.321E-04  .139E-05  
 7.25   10333   0.797E-04  .185E-05  -0.307E-05  .716E-07   0.343E-07  .149E-08  -0.309E-05  .722E-07  -0.197E-03  .460E-05   0.340E-04  .148E-05  
 7.35    9502   0.735E-04  .177E-05  -0.280E-05  .673E-07   0.310E-07  .137E-08  -0.282E-05  .678E-07  -0.182E-03  .438E-05   0.317E-04  .140E-05  
 7.45    8776   0.691E-04  .172E-05  -0.253E-05  .632E-07   0.294E-07  .132E-08  -0.255E-05  .636E-07  -0.167E-03  .416E-05   0.311E-04  .140E-05  
 7.55    8278   0.630E-04  .162E-05  -0.237E-05  .610E-07   0.249E-07  .116E-08  -0.239E-05  .614E-07  -0.158E-03  .407E-05   0.272E-04  .127E-05  
 7.65    7511   0.567E-04  .152E-05  -0.209E-05  .562E-07   0.209E-07  .103E-08  -0.210E-05  .565E-07  -0.141E-03  .380E-05   0.236E-04  .116E-05  
 7.75    6950   0.581E-04  .155E-05  -0.205E-05  .554E-07   0.220E-07  .102E-08  -0.206E-05  .557E-07  -0.140E-03  .380E-05   0.257E-04  .119E-05  
 7.85    6650   0.524E-04  .147E-05  -0.177E-05  .508E-07   0.210E-07  .103E-08  -0.178E-05  .510E-07  -0.123E-03  .352E-05   0.253E-04  .124E-05  
 7.95    5920   0.464E-04  .136E-05  -0.161E-05  .478E-07   0.163E-07  .855E-09  -0.162E-05  .481E-07  -0.113E-03  .336E-05   0.203E-04  .106E-05  
 8.05    5616   0.443E-04  .131E-05  -0.152E-05  .456E-07   0.154E-07  .796E-09  -0.153E-05  .458E-07  -0.108E-03  .324E-05   0.197E-04  .102E-05  
 8.15    5166   0.423E-04  .128E-05  -0.144E-05  .443E-07   0.136E-07  .734E-09  -0.145E-05  .445E-07  -0.104E-03  .319E-05   0.179E-04  .970E-06  
 8.25    4778   0.398E-04  .125E-05  -0.131E-05  .420E-07   0.127E-07  .695E-09  -0.131E-05  .421E-07  -0.950E-04  .306E-05   0.173E-04  .947E-06  
 8.35    4408   0.356E-04  .117E-05  -0.116E-05  .393E-07   0.115E-07  .649E-09  -0.116E-05  .394E-07  -0.854E-04  .289E-05   0.162E-04  .911E-06  
 8.45    3985   0.332E-04  .112E-05  -0.105E-05  .369E-07   0.101E-07  .579E-09  -0.106E-05  .371E-07  -0.786E-04  .275E-05   0.147E-04  .839E-06  
 8.55    3744   0.323E-04  .111E-05  -0.997E-06  .356E-07   0.980E-08  .554E-09  -0.100E-05  .357E-07  -0.752E-04  .268E-05   0.146E-04  .828E-06  
 8.65    3482   0.298E-04  .106E-05  -0.920E-06  .338E-07   0.859E-08  .531E-09  -0.923E-06  .339E-07  -0.702E-04  .257E-05   0.132E-04  .818E-06  
 8.75    3155   0.274E-04  .102E-05  -0.796E-06  .313E-07   0.869E-08  .534E-09  -0.799E-06  .314E-07  -0.614E-04  .241E-05   0.138E-04  .846E-06  
 8.85    3143   0.270E-04  .990E-06  -0.828E-06  .314E-07   0.695E-08  .446E-09  -0.831E-06  .315E-07  -0.646E-04  .245E-05   0.113E-04  .729E-06  
 8.95    2643   0.242E-04  .948E-06  -0.742E-06  .300E-07   0.613E-08  .401E-09  -0.744E-06  .301E-07  -0.585E-04  .237E-05   0.103E-04  .675E-06  
 9.05    2433   0.223E-04  .897E-06  -0.654E-06  .272E-07   0.588E-08  .392E-09  -0.656E-06  .273E-07  -0.522E-04  .217E-05   0.102E-04  .679E-06  
 9.15    2360   0.220E-04  .895E-06  -0.615E-06  .266E-07   0.579E-08  .393E-09  -0.616E-06  .267E-07  -0.496E-04  .214E-05   0.103E-04  .702E-06  
 9.25    2144   0.208E-04  .865E-06  -0.587E-06  .256E-07   0.506E-08  .350E-09  -0.588E-06  .257E-07  -0.478E-04  .209E-05   0.929E-05  .643E-06  
 9.35    1959   0.188E-04  .820E-06  -0.514E-06  .239E-07   0.463E-08  .348E-09  -0.515E-06  .240E-07  -0.423E-04  .197E-05   0.875E-05  .657E-06  
 9.45    1886   0.180E-04  .792E-06  -0.486E-06  .228E-07   0.445E-08  .322E-09  -0.487E-06  .228E-07  -0.405E-04  .190E-05   0.865E-05  .628E-06  
 9.55    1742   0.172E-04  .784E-06  -0.444E-06  .219E-07   0.413E-08  .313E-09  -0.444E-06  .219E-07  -0.373E-04  .184E-05   0.827E-05  .628E-06  
 9.65    1497   0.144E-04  .697E-06  -0.400E-06  .202E-07   0.280E-08  .224E-09  -0.400E-06  .202E-07  -0.340E-04  .172E-05   0.576E-05  .462E-06  
 9.75    1357   0.128E-04  .656E-06  -0.331E-06  .183E-07   0.295E-08  .251E-09  -0.332E-06  .183E-07  -0.284E-04  .157E-05   0.625E-05  .532E-06  
 9.85    1247   0.118E-04  .627E-06  -0.309E-06  .176E-07   0.237E-08  .214E-09  -0.310E-06  .176E-07  -0.268E-04  .152E-05   0.516E-05  .465E-06  
 9.95    1183   0.121E-04  .642E-06  -0.293E-06  .172E-07   0.269E-08  .237E-09  -0.293E-06  .172E-07  -0.256E-04  .151E-05   0.602E-05  .529E-06  
10.05    1076   0.114E-04  .617E-06  -0.283E-06  .165E-07   0.233E-08  .211E-09  -0.284E-06  .166E-07  -0.251E-04  .146E-05   0.537E-05  .484E-06  
10.15    1030   0.108E-04  .588E-06  -0.280E-06  .163E-07   0.194E-08  .180E-09  -0.280E-06  .163E-07  -0.250E-04  .145E-05   0.458E-05  .425E-06  
10.25     951   0.947E-05  .553E-06  -0.248E-06  .152E-07   0.154E-08  .156E-09  -0.249E-06  .153E-07  -0.224E-04  .137E-05   0.373E-05  .379E-06  
10.35     892   0.102E-04  .573E-06  -0.253E-06  .153E-07   0.175E-08  .159E-09  -0.253E-06  .153E-07  -0.230E-04  .140E-05   0.438E-05  .396E-06  
10.45     777   0.828E-05  .509E-06  -0.200E-06  .132E-07   0.143E-08  .148E-09  -0.200E-06  .132E-07  -0.184E-04  .121E-05   0.367E-05  .379E-06  
10.55     719   0.791E-05  .498E-06  -0.192E-06  .129E-07   0.123E-08  .132E-09  -0.192E-06  .129E-07  -0.178E-04  .120E-05   0.324E-05  .346E-06  
10.65     658   0.753E-05  .481E-06  -0.178E-06  .124E-07   0.123E-08  .131E-09  -0.178E-06  .124E-07  -0.167E-04  .116E-05   0.332E-05  .355E-06  
10.75     653   0.786E-05  .481E-06  -0.184E-06  .122E-07   0.124E-08  .127E-09  -0.185E-06  .123E-07  -0.174E-04  .116E-05   0.345E-05  .352E-06  
10.85     548   0.650E-05  .448E-06  -0.144E-06  .110E-07   0.111E-08  .125E-09  -0.144E-06  .110E-07  -0.138E-04  .105E-05   0.316E-05  .356E-06  
10.95     548   0.688E-05  .453E-06  -0.155E-06  .112E-07   0.112E-08  .121E-09  -0.155E-06  .112E-07  -0.149E-04  .108E-05   0.326E-05  .354E-06  
11.05     484   0.607E-05  .424E-06  -0.139E-06  .105E-07   0.862E-09  .102E-09  -0.139E-06  .105E-07  -0.135E-04  .102E-05   0.258E-05  .305E-06  
11.15     447   0.550E-05  .402E-06  -0.121E-06  .968E-08   0.834E-09  .967E-10  -0.121E-06  .969E-08  -0.119E-04  .950E-06   0.256E-05  .298E-06  
11.25     439   0.516E-05  .381E-06  -0.112E-06  .917E-08   0.762E-09  .891E-10  -0.112E-06  .917E-08  -0.111E-04  .907E-06   0.240E-05  .281E-06  
11.35     427   0.545E-05  .396E-06  -0.111E-06  .923E-08   0.875E-09  .105E-09  -0.111E-06  .924E-08  -0.111E-04  .922E-06   0.283E-05  .338E-06  
11.45     382   0.486E-05  .371E-06  -0.100E-06  .852E-08   0.709E-09  .874E-10  -0.100E-06  .852E-08  -0.101E-04  .858E-06   0.235E-05  .289E-06  
11.55     309   0.409E-05  .342E-06  -0.859E-07  .802E-08   0.574E-09  .783E-10  -0.860E-07  .803E-08  -0.873E-05  .815E-06   0.195E-05  .266E-06  
11.65     288   0.380E-05  .328E-06  -0.834E-07  .782E-08   0.427E-09  .603E-10  -0.835E-07  .782E-08  -0.855E-05  .801E-06   0.149E-05  .211E-06  
11.75     238   0.307E-05  .295E-06  -0.610E-07  .650E-08   0.439E-09  .649E-10  -0.610E-07  .650E-08  -0.630E-05  .672E-06   0.157E-05  .232E-06  
11.85     249   0.338E-05  .303E-06  -0.757E-07  .721E-08   0.344E-09  .451E-10  -0.758E-07  .721E-08  -0.789E-05  .752E-06   0.126E-05  .165E-06  
11.95     241   0.331E-05  .301E-06  -0.676E-07  .666E-08   0.402E-09  .569E-10  -0.676E-07  .667E-08  -0.710E-05  .700E-06   0.150E-05  .213E-06  
12.05     224   0.310E-05  .289E-06  -0.590E-07  .626E-08   0.413E-09  .618E-10  -0.590E-07  .626E-08  -0.625E-05  .663E-06   0.159E-05  .238E-06  
12.15     202   0.269E-05  .266E-06  -0.540E-07  .589E-08   0.314E-09  .515E-10  -0.540E-07  .589E-08  -0.577E-05  .629E-06   0.124E-05  .203E-06  
12.25     186   0.241E-05  .252E-06  -0.428E-07  .529E-08   0.347E-09  .549E-10  -0.428E-07  .529E-08  -0.460E-05  .570E-06   0.140E-05  .220E-06  
12.35     159   0.209E-05  .231E-06  -0.418E-07  .510E-08   0.225E-09  .398E-10  -0.418E-07  .511E-08  -0.454E-05  .554E-06   0.925E-06  .164E-06  
12.45     153   0.206E-05  .231E-06  -0.372E-07  .478E-08   0.258E-09  .451E-10  -0.372E-07  .479E-08  -0.407E-05  .524E-06   0.109E-05  .191E-06  
12.55     152   0.230E-05  .243E-06  -0.428E-07  .513E-08   0.262E-09  .458E-10  -0.428E-07  .513E-08  -0.472E-05  .566E-06   0.113E-05  .198E-06  
12.65     118   0.151E-05  .192E-06  -0.276E-07  .404E-08   0.178E-09  .342E-10  -0.276E-07  .404E-08  -0.307E-05  .449E-06   0.786E-06  .151E-06  
12.75     130   0.201E-05  .221E-06  -0.396E-07  .477E-08   0.176E-09  .325E-10  -0.396E-07  .478E-08  -0.444E-05  .536E-06   0.795E-06  .147E-06  
12.85     118   0.178E-05  .212E-06  -0.338E-07  .442E-08   0.168E-09  .320E-10  -0.338E-07  .442E-08  -0.382E-05  .499E-06   0.777E-06  .148E-06  
12.95     131   0.176E-05  .205E-06  -0.324E-07  .421E-08   0.169E-09  .317E-10  -0.324E-07  .422E-08  -0.369E-05  .480E-06   0.801E-06  .150E-06  
13.05      94   0.132E-05  .179E-06  -0.247E-07  .370E-08   0.125E-09  .271E-10  -0.247E-07  .370E-08  -0.283E-05  .425E-06   0.602E-06  .130E-06  
13.15     109   0.190E-05  .211E-06  -0.358E-07  .436E-08   0.165E-09  .294E-10  -0.358E-07  .436E-08  -0.414E-05  .504E-06   0.817E-06  .145E-06  
13.25      82   0.116E-05  .166E-06  -0.210E-07  .329E-08   0.997E-10  .221E-10  -0.210E-07  .329E-08  -0.245E-05  .383E-06   0.504E-06  .112E-06  
13.35      74   0.104E-05  .153E-06  -0.195E-07  .310E-08   0.840E-10  .186E-10  -0.195E-07  .310E-08  -0.229E-05  .364E-06   0.434E-06  .963E-07  
13.45      79   0.135E-05  .177E-06  -0.236E-07  .336E-08   0.120E-09  .224E-10  -0.236E-07  .336E-08  -0.279E-05  .398E-06   0.636E-06  .118E-06  
13.55      80   0.127E-05  .171E-06  -0.207E-07  .324E-08   0.122E-09  .262E-10  -0.207E-07  .324E-08  -0.247E-05  .386E-06   0.658E-06  .141E-06  
13.65      59   0.894E-06  .142E-06  -0.145E-07  .261E-08   0.833E-10  .196E-10  -0.145E-07  .261E-08  -0.175E-05  .313E-06   0.460E-06  .108E-06  
13.75      58   0.843E-06  .136E-06  -0.171E-07  .290E-08   0.428E-10  .951E-11  -0.171E-07  .290E-08  -0.206E-05  .350E-06   0.242E-06  .537E-07  
13.85      52   0.786E-06  .131E-06  -0.143E-07  .261E-08   0.519E-10  .135E-10  -0.143E-07  .261E-08  -0.174E-05  .318E-06   0.299E-06  .774E-07  
13.95      62   0.114E-05  .159E-06  -0.205E-07  .316E-08   0.778E-10  .190E-10  -0.205E-07  .317E-08  -0.252E-05  .388E-06   0.457E-06  .112E-06  
14.05      42   0.569E-06  .110E-06  -0.988E-08  .207E-08   0.449E-10  .145E-10  -0.988E-08  .207E-08  -0.122E-05  .256E-06   0.270E-06  .867E-07  
14.15      41   0.673E-06  .122E-06  -0.100E-07  .217E-08   0.626E-10  .178E-10  -0.100E-07  .217E-08  -0.125E-05  .270E-06   0.384E-06  .109E-06  
14.25      26   0.417E-06  .951E-07  -0.820E-08  .191E-08   0.186E-10  .550E-11  -0.820E-08  .191E-08  -0.103E-05  .240E-06   0.116E-06  .344E-07  
14.35      39   0.607E-06  .114E-06  -0.110E-07  .223E-08   0.315E-10  .118E-10  -0.110E-07  .223E-08  -0.139E-05  .282E-06   0.201E-06  .751E-07  
14.45      24   0.274E-06  .753E-07  -0.490E-08  .150E-08   0.151E-10  .829E-11  -0.490E-08  .150E-08  -0.623E-06  .191E-06   0.989E-07  .543E-07  
14.55      44   0.714E-06  .121E-06  -0.129E-07  .230E-08   0.381E-10  .102E-10  -0.129E-07  .230E-08  -0.165E-05  .294E-06   0.254E-06  .677E-07  
14.65      37   0.572E-06  .109E-06  -0.953E-08  .203E-08   0.346E-10  .114E-10  -0.953E-08  .203E-08  -0.123E-05  .262E-06   0.236E-06  .778E-07  
14.75      33   0.475E-06  .988E-07  -0.765E-08  .180E-08   0.321E-10  .104E-10  -0.765E-08  .180E-08  -0.994E-06  .233E-06   0.223E-06  .723E-07  
14.85      25   0.372E-06  .883E-07  -0.500E-08  .144E-08   0.331E-10  .116E-10  -0.500E-08  .144E-08  -0.652E-06  .188E-06   0.233E-06  .822E-07  
14.95      26   0.429E-06  .922E-07  -0.676E-08  .166E-08   0.288E-10  .101E-10  -0.676E-08  .166E-08  -0.889E-06  .218E-06   0.208E-06  .725E-07  
15.05      25   0.376E-06  .867E-07  -0.658E-08  .156E-08   0.178E-10  .571E-11  -0.658E-08  .156E-08  -0.870E-06  .207E-06   0.132E-06  .422E-07  
15.15      22   0.333E-06  .801E-07  -0.524E-08  .134E-08   0.213E-10  .679E-11  -0.524E-08  .134E-08  -0.699E-06  .178E-06   0.160E-06  .507E-07  
15.25      25   0.313E-06  .764E-07  -0.466E-08  .129E-08   0.223E-10  .778E-11  -0.466E-08  .129E-08  -0.625E-06  .173E-06   0.171E-06  .595E-07  
15.35      13   0.204E-06  .623E-07  -0.381E-08  .117E-08   0.669E-11  .307E-11  -0.381E-08  .117E-08  -0.514E-06  .158E-06   0.524E-07  .240E-07  
15.45      15   0.218E-06  .635E-07  -0.383E-08  .115E-08   0.820E-11  .332E-11  -0.383E-08  .115E-08  -0.521E-06  .157E-06   0.652E-07  .264E-07  
15.55      18   0.235E-06  .654E-07  -0.409E-08  .121E-08   0.790E-11  .456E-11  -0.409E-08  .121E-08  -0.559E-06  .166E-06   0.646E-07  .373E-07  
15.65      14   0.212E-06  .621E-07  -0.398E-08  .118E-08   0.573E-11  .260E-11  -0.398E-08  .118E-08  -0.547E-06  .162E-06   0.473E-07  .215E-07  
15.75      15   0.219E-06  .643E-07  -0.335E-08  .103E-08   0.119E-10  .461E-11  -0.335E-08  .103E-08  -0.464E-06  .143E-06   0.100E-06  .389E-07  
15.85       8   0.124E-06  .474E-07  -0.184E-08  .793E-09   0.687E-11  .365E-11  -0.184E-08  .793E-09  -0.256E-06  .110E-06   0.587E-07  .312E-07  
15.95      19   0.291E-06  .730E-07  -0.421E-08  .123E-08   0.163E-10  .705E-11  -0.421E-08  .123E-08  -0.590E-06  .173E-06   0.143E-06  .616E-07  
16.05      13   0.188E-06  .573E-07  -0.296E-08  .982E-09   0.845E-11  .402E-11  -0.296E-08  .982E-09  -0.419E-06  .139E-06   0.755E-07  .360E-07  
16.15       9   0.122E-06  .454E-07  -0.161E-08  .760E-09   0.823E-11  .510E-11  -0.161E-08  .760E-09  -0.228E-06  .108E-06   0.745E-07  .462E-07  
16.25      10   0.164E-06  .543E-07  -0.237E-08  .828E-09   0.840E-11  .363E-11  -0.237E-08  .828E-09  -0.339E-06  .118E-06   0.777E-07  .335E-07  
16.35       7   0.104E-06  .425E-07  -0.143E-08  .713E-09   0.606E-11  .415E-11  -0.143E-08  .713E-09  -0.206E-06  .102E-06   0.569E-07  .390E-07  
16.45       8   0.694E-07  .345E-07  -0.138E-08  .674E-09   0.957E-12  .438E-12  -0.138E-08  .674E-09  -0.200E-06  .977E-07   0.919E-08  .421E-08  
16.55      12   0.173E-06  .542E-07  -0.288E-08  .940E-09   0.525E-11  .237E-11  -0.288E-08  .940E-09  -0.418E-06  .137E-06   0.512E-07  .230E-07  
16.65       3   0.441E-07  .260E-07  -0.819E-09  .494E-09   0.712E-12  .520E-12  -0.819E-09  .494E-09  -0.120E-06  .723E-07   0.710E-08  .519E-08  
16.75       4   0.500E-07  .292E-07  -0.912E-09  .527E-09   0.869E-12  .604E-12  -0.912E-09  .527E-09  -0.134E-06  .775E-07   0.878E-08  .611E-08  
16.85       6   0.706E-07  .320E-07  -0.106E-08  .524E-09   0.282E-11  .134E-11  -0.106E-08  .524E-09  -0.156E-06  .775E-07   0.289E-07  .137E-07  
16.95       4   0.489E-07  .285E-07  -0.914E-09  .526E-09   0.600E-12  .377E-12  -0.914E-09  .526E-09  -0.136E-06  .783E-07   0.629E-08  .395E-08  
17.05       3   0.464E-07  .268E-07  -0.902E-09  .522E-09   0.257E-12  .164E-12  -0.902E-09  .522E-09  -0.135E-06  .782E-07   0.274E-08  .175E-08  
17.15       6   0.504E-07  .278E-07  -0.317E-09  .343E-09   0.445E-11  .311E-11  -0.317E-09  .343E-09  -0.478E-07  .516E-07   0.481E-07  .336E-07  
17.25       6   0.861E-07  .363E-07  -0.149E-08  .640E-09   0.157E-11  .713E-12  -0.149E-08  .640E-09  -0.225E-06  .971E-07   0.173E-07  .786E-08  
17.35       2   0.316E-07  .223E-07  -0.606E-09  .428E-09   0.101E-12  .939E-13  -0.606E-09  .428E-09  -0.926E-07  .655E-07   0.114E-08  .107E-08  
17.45       2   0.346E-07  .245E-07  -0.114E-09  .181E-09   0.375E-11  .292E-11  -0.114E-09  .181E-09  -0.175E-07  .278E-07   0.431E-07  .336E-07  
17.55       2   0.314E-07  .222E-07  -0.534E-09  .378E-09   0.501E-12  .355E-12  -0.535E-09  .378E-09  -0.825E-07  .583E-07   0.583E-08  .413E-08  
17.65       3   0.462E-07  .267E-07  -0.840E-09  .485E-09   0.362E-12  .248E-12  -0.840E-09  .485E-09  -0.130E-06  .752E-07   0.427E-08  .293E-08  
17.75       2   0.310E-07  .219E-07  -0.507E-09  .359E-09   0.574E-12  .434E-12  -0.507E-09  .359E-09  -0.791E-07  .560E-07   0.693E-08  .524E-08  
17.85       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
17.95       1   0.150E-07  .150E-07  -0.269E-09  .269E-09   0.114E-12  .114E-12  -0.269E-09  .269E-09  -0.423E-07  .423E-07   0.141E-08  .141E-08  
18.05       1   0.148E-07  .148E-07  -0.276E-09  .276E-09   0.287E-13  .287E-13  -0.276E-09  .276E-09  -0.437E-07  .437E-07   0.362E-09  .362E-09  
18.15       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
18.25       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
18.35       2   0.314E-07  .223E-07  -0.200E-09  .276E-09   0.234E-11  .234E-11  -0.200E-09  .276E-09  -0.321E-07  .445E-07   0.310E-07  .310E-07  
18.45       1   0.143E-07  .143E-07  -0.252E-09  .252E-09   0.762E-13  .762E-13  -0.252E-09  .252E-09  -0.409E-07  .409E-07   0.103E-08  .103E-08  
18.55       2   0.176E-07  .147E-07  -0.293E-09  .246E-09   0.718E-14  .185E-12  -0.293E-09  .246E-09  -0.477E-07  .401E-07   0.893E-10  .253E-08  
18.65       1   0.143E-07  .143E-07  -0.242E-09  .242E-09   0.110E-12  .110E-12  -0.242E-09  .242E-09  -0.397E-07  .397E-07   0.154E-08  .154E-08  
18.75       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
18.85       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
18.95       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
19.05       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
19.15       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
19.25       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
19.35       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
19.45       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
19.55       1   0.134E-07  .134E-07  -0.188E-09  .188E-09   0.246E-12  .246E-12  -0.188E-09  .188E-09  -0.323E-07  .323E-07   0.398E-08  .398E-08  
19.65       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
19.75       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
19.85       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
19.95       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.05       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.15       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.25       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.35       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.45       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.55       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.65       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.75       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.85       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
20.95       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.05       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.15       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.25       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.35       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.45       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.55       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.65       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.75       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.85       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
21.95       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.05       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.15       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.25       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.35       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.45       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.55       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.65       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.75       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.85       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
22.95       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.05       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.15       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.25       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.35       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.45       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.55       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.65       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.75       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.85       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
23.95       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.05       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.15       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.25       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.35       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.45       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.55       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.65       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.75       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.85       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
24.95       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
25.05       0    0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00        0.00      0.00      
